Cold Feedback in Cooling-Flow Galaxy Clusters

We put forward an alternative view to the Bondi-driven feedback between heating and cooling of the intra-cluster medium (ICM) in cooling flow galaxies and clusters. We adopt the popular view that the heating is due to an active galactic nucleus (AGN), i.e. a central black hole accreting mass and launching jets and/or winds. We propose that the feedback occurs with the entire cool inner region (5-30 kpc). A moderate cooling flow does exist here, and non-linear over-dense blobs of gas cool fast and are removed from the ICM before experiencing the next major AGN heating event. Some of these blobs may not accrete on the central black hole, but may form stars and cold molecular clouds. We discuss the conditions under which the dense blobs may cool to low temperatures and feed the black hole.

==> abstract.txt <==

We put forward an alternative view to the Bondi--driven feedback 
between heating and cooling of the intra-cluster medium (ICM) 
in cooling flow galaxies and clusters.
We adopt the popular view that the heating is due to an
active galactic nucleus (AGN), i.e.  a central black hole
accreting mass and launching jets and/or winds.
We propose that the feedback occurs with the entire
cool inner region (5-30 kpc).  A  moderate
cooling flow does exist here, and  
non-linear over-dense blobs of gas cool fast and are removed
from the ICM before experiencing the next major AGN heating event.
Some of these blobs may not accrete on the central black hole, but may  
form stars and cold molecular clouds.
We discuss the conditions under which  the dense blobs 
may cool to low temperatures and feed the black hole.


